A new face iterator for polyhedra and more general finite locally branched lattices

We discuss a new memory-efficient depth-first algorithm and its implementation that iterates over all elements of a finite locally branched lattice. This algorithm can be applied to face lattices of polyhedra and to various generalizations such as finite polyhedral complexes and subdivisions of manifolds, extended tight spans and closed sets of matroids. Its practical implementation is very fast compared to state-of-the-art implementations of previously considered algorithms. Based on recent work of Bruns, Garc\'ia-S\'anchez, O'Neill and Wilburne, we apply this algorithm to prove Wilf's conjecture for all numerical semigroups of multiplicity 19 by iterating through the faces of the Kunz cone and identifying the possible bad faces and then checking that these do not yield counterexamples to Wilf's conjecture.

==> data.csv <==
                         name,    polymake,               cover,                 new,   polymakeown,              normaliz,                   newparallel
             cross4_join_dual,        0.13,                0.13,   0.000454902648926,              ,      0.00920605659485,         0.0031538009643554688
             cross5_join_dual,        3.41,                 3.4,    0.00531315803528,              ,        0.118627071381,          0.009678125381469727
             cross6_join_dual,      119.29,              119.56,     0.0753099918365,              ,         1.74165892601,            0.0452115535736084
             cross7_join_dual,      4770.7,             4743.72,        1.0814230442,              ,         30.5451850891,            0.3623371124267578
             cross8_join_dual,     1000000,             1000000,       18.0228509903,              ,         478.468209028,            10.654006958007812
             assoA3_join_dual,        0.04,     0.0119588375092,             0.00013,              ,      0.00266695022583,         0.0029342174530029297
             assoA4_join_dual,        2.86,      0.753257036209,             0.00249,              ,       0.0543251037598,           0.01674509048461914
             assoA5_join_dual,      536.61,       60.7059509754,               0.149,              ,         1.60730290413,           0.18639588356018066
             assoA6_join_dual,      186000,       5335.17885709,                15.1,              ,          61.432487011,            16.112318992614746
                       assoA6,        0.06,     0.0272099971771,            0.000394,           0.1,       0.0112428665161,          0.003962039947509766
                       assoA7,        1.02,       0.24147105217,             0.00293,          0.56,       0.0505230426788,          0.006881237030029297
                       assoA8,       20.96,       2.35526394844,              0.0319,          4.19,        0.241969108582,          0.012673139572143555
                       assoA9,      588.53,       39.1604571342,               0.533,          39.6,         1.59893989563,            0.0385584831237793
                      assoA10,    28225.78,       826.138710022,                9.55,        498.59,         15.7937319279,           0.28169965744018555
                      assoA11,     1000000,             1000000,                 196,       8181.72,         237.152416945,             4.706436395645142
                    Birkhoff4,        0.08,     0.0367431640625,            0.000337,          0.09,      0.00984001159668,         0.0014717578887939453
                    Birkhoff5,       228.4,       98.6296298504,               0.384,        265.56,         8.81105899811,          0.056758880615234375
                    Birkhoff6,     1000000,             1000000,                2710,       1000000,               1000000,             309.8761582374573
                       cross9,        0.45,      0.119034051895,              0.0011,          0.37,       0.0239338874817,          0.001997232437133789
                      cross10,        2.84,      0.475301027298,             0.00417,          1.89,       0.0690650939941,         0.0027773380279541016
                      cross11,        18.7,       1.93370389938,              0.0181,         10.28,        0.204330921173,         0.0045680999755859375
                      cross12,      122.31,       8.20781588554,              0.0914,         56.75,        0.624691963196,          0.010039329528808594
                      cross13,      893.19,       37.2036259174,               0.514,        342.33,         1.98992395401,           0.02911090850830078
                      cross14,     9557.67,        194.60030508,                3.04,       2465.34,         9.02529191971,           0.12880516052246094
                      cross15,     1000000,             1000000,                18.2,       1000000,         31.7527928352,            0.6443357467651367
                      cross16,     1000000,             1000000,                 111,       1000000,          154.47187686,            3.3023600578308105
                      cross17,     1000000,             1000000,                 693,       1000000,         937.943646193,             19.94071054458618
                      cross18,     1000000,             1000000,                4410,       1000000,               1000000,             131.5845091342926
               cyclic_d10_n20,       32.76,       2.17836117744,              0.0414,         34.06,        0.270102977753,          0.007322788238525391
               cyclic_d10_n21,        65.4,       3.63354301453,              0.0795,         67.22,          0.3836581707,          0.010242938995361328
               cyclic_d10_n22,      128.42,       6.21845293045,               0.155,        128.44,        0.581736087799,          0.015200138092041016
               cyclic_d10_n23,      260.06,        10.361880064,               0.291,        259.73,        0.860512971878,          0.023005962371826172
               cyclic_d10_n24,      586.11,       17.9510440826,               0.527,        564.03,         1.22727489471,           0.03421163558959961
               cyclic_d10_n25,     1309.64,        30.241519928,               0.937,       1256.82,         1.73863792419,            0.0504608154296875
               cyclic_d10_n26,     2647.37,       51.2897150517,                1.62,       2480.71,         2.46091389656,            0.0744314193725586
               cyclic_d10_n27,     5039.24,       88.3949551582,                2.73,       4665.65,         3.46894097328,            0.1104891300201416
               cyclic_d10_n28,     9127.67,       139.698585033,                4.53,       8321.36,         4.90392684937,           0.16451740264892578
               cyclic_d10_n29,    15623.61,       230.117170095,                7.34,      14469.05,         6.97826004028,           0.24883580207824707
               cyclic_d10_n30,    26122.77,       364.889230013,                11.7,      23483.14,         9.85170197487,           0.37422823905944824
               cyclic_d10_n31,    41902.57,       568.085459948,                18.5,              ,         14.0346250534,            0.5730810165405273
               cyclic_d10_n32,    65654.91,             1000000,                28.7,              ,         20.2104239464,            0.9468910694122314
               cyclic_d10_n33,   100306.55,                    ,                43.8,              ,         29.4088199139,            1.4113337993621826
               cyclic_d10_n34,    150241.1,                    ,                66.1,              ,         40.3467009068,             2.161808729171753
               cyclic_d10_n35,   222340.02,                    ,                97.5,              ,         56.6604499817,            3.1424612998962402
               cyclic_d10_n36,            ,                    ,                    ,              ,         80.4382379055,             4.578631639480591
               cyclic_d10_n37,            ,                    ,                    ,              ,         109.668727875,             6.815097332000732
               cyclic_d10_n38,            ,                    ,                    ,              ,         152.144903898,            10.023568868637085
               cyclic_d10_n39,            ,                    ,                    ,              ,         209.175116062,            15.727549076080322
               cyclic_d10_n40,            ,                    ,                    ,              ,         287.343461037,             25.30007839202881
               cyclic_d10_n41,            ,                    ,                    ,              ,         384.982841015,             40.10499334335327
               cyclic_d10_n42,            ,                    ,                    ,              ,               1000000,             67.00435662269592
                       hirsch,     1000000,             1000000,                 453,              ,                      ,
                        perm5,           0,      0.061056137085,            0.000921,          2.03,       0.0363302230835,          0.021048307418823242
                        perm6,         7.8,       2.61358094215,              0.0416,        238.11,        0.501784086227,           0.08542966842651367
                        perm7,     2179.13,       427.652276039,                5.97,      41752.01,         16.9851460457,            0.3827629089355469
                    simplex13,        0.16,      0.072830915451,            0.000704,              ,       0.0201120376587,          0.001096963882446289
                    simplex14,        0.37,      0.169252872467,             0.00137,              ,       0.0372710227966,         0.0013759136199951172
                    simplex15,        0.86,       0.38888502121,             0.00273,              ,        0.073312997818,         0.0016372203826904297
                    simplex16,        2.12,      0.893913030624,             0.00549,              ,        0.160676002502,         0.0020864009857177734
                    simplex17,        4.63,       2.03872489929,              0.0111,              ,        0.341756105423,          0.003058195114135742
                    simplex18,        9.96,       4.63252592087,              0.0224,              ,        0.689867973328,         0.0047605037689208984
                    simplex19,        22.1,        10.432571888,              0.0453,              ,         1.39500808716,          0.008257389068603516
                    simplex20,       49.83,        23.357943058,              0.0904,              ,         2.78783082962,          0.015144109725952148
                    simplex21,      113.23,       51.9527099133,               0.181,              ,         5.40947985649,           0.02899312973022461
                    simplex22,      251.64,       114.931206942,               0.367,              ,         10.5235321522,            0.0572667121887207
                    simplex23,      547.91,       252.896644115,               0.739,              ,         21.4097340107,           0.11518692970275879
                    simplex24,     1000000,       553.378733873,                 1.5,              ,         43.7693560123,           0.23292922973632812
                    simplex25,     1000000,                    ,                3.09,              ,         91.0140490532,           0.47354936599731445
                    simplex26,     1000000,                    ,                6.28,              ,          189.17807579,             0.968827486038208
                    simplex27,     1000000,                    ,                12.5,              ,               1000000,            1.9836339950561523
               cyclic_d20_n20,       21.25,                    ,             0.00447,              ,         1.58527183533,           0.00826406478881836
               cyclic_d20_n21,       47.82,              296.64,              0.0905,              ,         3.16142010689,          0.015153646469116211
               cyclic_d20_n22,      260.15,             1000000,               0.211,              ,         6.33478283882,           0.02912282943725586
               cyclic_d20_n23,     1000000,             1000000,               0.516,              ,         11.8876450062,           0.06809616088867188
               cyclic_d20_n24,     1000000,             1000000,                1.57,              ,         26.0867910385,           0.23830103874206543
               cyclic_d20_n25,            ,                    ,                5.84,              ,         44.4851880074,            0.8950405120849609
               cyclic_d20_n26,            ,                    ,                23.7,              ,         109.577425957,             2.893611431121826
               cyclic_d20_n27,            ,                    ,                 107,              ,          268.64922595,             8.995353937149048
               cyclic_d20_n28,            ,                    ,                 431,              ,         811.339884043,             27.99196457862854
               cyclic_d20_n29,            ,                    ,                1790,              ,               1000000,             97.60644173622131
              Lawrence_assoA2,           0,    0.00174689292908,            5.01E-05,              ,     0.000993013381958,         0.0006678104400634766
              Lawrence_assoA3,      625.22,       208.507869959,      0.856909990311,              ,         16.9127249718,           0.12828946113586426
              Lawrence_assoB2,        0.02,     0.0066659450531,   0.000119924545288,              ,      0.00258588790894,         0.0008769035339355469
              Lawrence_assoB3,     1000000,             1000000,       252.641808033,              ,               1000000,            36.141340017318726
         Lawrencecyclic_d4_n5,           0,     0.0027289390564,             6.2E-05,              , 0.0010559558868408203,          0.000690460205078125
         Lawrencecyclic_d4_n6,        0.04,     0.0136339664459,   0.000192165374756,              ,  0.003850221633911133,         0.0008916854858398438
         Lawrencecyclic_d4_n7,        0.21,     0.0691578388214,   0.000679016113281,              ,  0.015558004379272461,         0.0011336803436279297
         Lawrencecyclic_d4_n8,        1.11,      0.324146032333,    0.00273895263672,              ,   0.05551910400390625,            0.0016326904296875
         Lawrencecyclic_d4_n9,        5.31,       1.38260412216,     0.0106019973755,              ,    0.1803114414215088,         0.0027403831481933594
        Lawrencecyclic_d4_n10,       23.12,       5.50244212151,     0.0383958816528,              ,     0.595712423324585,          0.006957054138183594
        Lawrencecyclic_d4_n11,      101.99,       20.6121711731,       0.13495016098,              ,    1.9911372661590576,          0.022406578063964844
        Lawrencecyclic_d4_n12,      412.33,       72.5789041519,      0.434170007706,              ,    6.8797712326049805,           0.07105207443237305
        Lawrencecyclic_d4_n13,     1695.72,       248.988584042,       1.41347503662,              ,    21.186005353927612,           0.22756242752075195
        Lawrencecyclic_d4_n14,     1000000,       803.002002001,       4.57149004936,              ,     69.83682250976562,            0.7073066234588623
         Lawrencecyclic_d5_n5,           0,    0.00272703170776,            6.29E-05,              ,  0.001848459243774414,         0.0006532669067382812
         Lawrencecyclic_d5_n6,        0.03,     0.0137419700623,   0.000195980072021,              ,  0.004150867462158203,          0.000911712646484375
         Lawrencecyclic_d5_n7,        0.23,      0.075413942337,   0.000707149505615,              ,      0.02056884765625,          0.001157522201538086
         Lawrencecyclic_d5_n8,        1.51,         0.392359972,    0.00301504135132,              ,   0.09088873863220215,         0.0015516281127929688
         Lawrencecyclic_d5_n9,        8.72,        1.9026529789,     0.0134339332581,              ,   0.36417627334594727,         0.0032036304473876953
        Lawrencecyclic_d5_n10,       49.68,       8.49891591072,     0.0577499866486,              ,    1.2347450256347656,           0.00897669792175293
        Lawrencecyclic_d5_n11,      262.89,       36.1716620922,      0.222748041153,              ,     4.713388919830322,           0.03818678855895996
        Lawrencecyclic_d5_n12,     1339.38,       146.122897863,      0.898332118988,              ,    16.098917484283447,           0.14975857734680176
        Lawrencecyclic_d5_n13,     1000000,       553.572100878,       3.52886295319,              ,     49.93935203552246,            0.5640006065368652
        Lawrencecyclic_d5_n14,     1000000,             1000000,       13.5427110195,              ,    143.89365196228027,            2.0335936546325684
    Lawrencecyclicpolar_d4_n5,           0,    0.00273513793945,             6.2E-05,              ,       0.0010986328125,         0.0006692409515380859
    Lawrencecyclicpolar_d4_n6,        2.19,      0.932703018188,    0.00556612014771,              ,   0.18067145347595215,         0.0023488998413085938
    Lawrencecyclicpolar_d4_n7,     1000000,       510.380415201,       2.07168889046,              ,    53.130606174468994,           0.33542728424072266
    Lawrencecyclicpolar_d4_n8,     1000000,             1000000,       1269.56480098,              ,               1000000,              159.029278755188
    Lawrencecyclicpolar_d4_n9,     1000000,                    ,                    ,              ,                      ,         0.0006580352783203125
    Lawrencecyclicpolar_d5_n6,        0.03,     0.0136330127716,   0.000198125839233,              ,  0.004034519195556641,          0.000873565673828125
    Lawrencecyclicpolar_d5_n7,      156.45,       67.0102479458,      0.262204170227,              ,     8.384418964385986,           0.03890204429626465
    Lawrencecyclicpolar_d5_n8,     1000000,             1000000,       3562.59298897,              ,                      ,            433.74238443374634
             Lawrence_cross_3,        0.02,    0.00994896888733,   0.000157833099365,              , 0.0031747817993164062,         0.0009152889251708984
             Lawrence_cross_4,        0.55,      0.233721017838,    0.00171494483948,              ,  0.045560598373413086,         0.0015437602996826172
             Lawrence_cross_5,       11.53,       4.74157500267,     0.0260579586029,              ,    0.7313413619995117,          0.004984378814697266
             Lawrence_cross_6,      238.94,       94.2856349945,      0.343298912048,              ,      9.71928358078003,           0.04626011848449707
             Lawrence_cross_7,     1000000,        1551.7659421,       4.64451980591,              ,    123.53159260749817,            0.6427414417266846
             Lawrence_cross_8,     1000000,             1000000,       65.3118040562,              ,               1000000,             9.958473920822144
               Lawrence_cube2,           0,   0.000781059265137,            2.41E-05,              , 0.0004029273986816406,        0.00045180320739746094
               Lawrence_cube3,        0.35,      0.157418012619,    0.00131678581238,              ,   0.03285932540893555,         0.0015156269073486328
               Lawrence_cube4,     1000000,       3525.08916497,       9.89277791977,              ,    255.15253114700317,            1.4470539093017578
                    KunzCone5,            ,                    ,                    ,              ,0.00015735626220703125,        0.00043702125549316406
                    KunzCone6,            ,                    ,                    ,              , 0.0002868175506591797,         0.0008895397186279297
                    KunzCone7,            ,                    ,                    ,              , 0.0009598731994628906,          0.001889944076538086
                    KunzCone8,            ,                    ,                    ,              , 0.0026705265045166016,         0.0032155513763427734
                    KunzCone9,            ,                    ,                    ,              ,  0.012559890747070312,          0.005515575408935547
                   KunzCone10,            ,                    ,                    ,              ,    0.0542600154876709,          0.008289813995361328
                   KunzCone11,            ,                    ,                    ,              ,   0.32005858421325684,          0.015015602111816406
                   KunzCone12,            ,                    ,                    ,              ,    1.5295741558074951,           0.03360557556152344
                   KunzCone13,            ,                    ,                    ,              ,    16.127719163894653,           0.25421857833862305
                   KunzCone14,            ,                    ,                    ,              ,    136.56748366355896,            1.4875187873840332
                   KunzCone15,            ,                    ,                    ,              ,     2622.309413909912,            20.629295587539673
                   KunzCone16,            ,                    ,                    ,              ,               1000000,             240.5090787410736

